OpenZL: A Graph-Based Model for Compression

Research techniques in the last decade have improved lossless compression ratios by significantly increasing processing time. These techniques have remained obscure because production systems require high throughput and low resource utilization. In practice, application-specific compression algorithms that leverage knowledge of the data structure and semantics are more popular. Application-specific compressor systems outperform even the best generic compressors, but these techniques have some drawbacks. Application-specific compressors are inherently limited in applicability, have high development costs, and are difficult to maintain and deploy. In this work, we show that these challenges can be overcome with a new compression strategy. We propose the "graph model" of compression, a new theoretical framework for representing compression as a directed acyclic graph of modular codecs. OpenZL compresses data into a self-describing wire format, any configuration of which can be decompressed by a universal decoder. OpenZL's design enables rapid development of tailored compressors with minimal code; its universal decoder eliminates deployment lag; and its investment in a well-vetted standard component library minimizes security risks. Experimental results demonstrate that OpenZL achieves superior compression ratios and speeds compared to state-of-the-art general-purpose compressors on a variety of real-world datasets. Internal deployments at Meta have also shown consistent improvements in size and/or speed, with development timelines reduced from months to days. OpenZL thus represents a significant advance in practical, scalable, and maintainable data compression for modern data-intensive applications.

==> result_tables/pareto_frontiers/binance_canonical.csv <==
algorithm,config,compression_ratio,compress_speed_mbps,decompress_speed_mbps,in_algo_cspeed_frontier,in_algo_dspeed_frontier
zstd,-1,1.3534516573098294,442.59,993.6,True,True
zstd,-3,1.4856001266660293,150.36,741.35,True,False
zstd,-5,1.5002876787775834,88.45,717.81,True,False
zstd,-7,1.5045624932914372,69.34,752.41,True,True
zstd,-9,1.5262719346637967,57.08,734.98,True,True
zstd,-11,1.5340667149656084,28.96,681.08,True,True
zstd,-13,1.5365502067630952,11.24,661.11,True,False
zstd,-15,1.5385250290283445,10.09,676.93,True,True
zstd,-16,1.5479900020333972,5.57,629.09,True,True
zstd,-19,1.624950348020224,3.19,482.1,True,True
xz,-1,1.6861313402320839,6.43,36.07,True,True
xz,-3,1.6820361349798862,3.9,35.84,False,False
xz,-5,1.8286265607634538,2.41,33.58,True,False
xz,-7,1.8704970639034255,2.32,35.69,True,True
xz,-9,1.8502394068214332,1.85,34.44,False,False
zlib,-1,1.475136752445837,32.38,182.14,True,False
zlib,-3,1.473164505065901,25.81,192.95,False,True
zlib,-5,1.4850931546593915,18.79,178.99,True,False
zlib,-7,1.4917367985182333,11.03,176.61,True,False
zlib,-9,1.4954202195551396,2.76,188.75,True,True
openzl,,2.2363176019630484,44.52884457055485,674.3622002538241,True,True
openzl,,2.2360074243619046,43.57524763871005,678.3229732983209,False,True
openzl,,2.234557109170163,46.063609713809896,647.5174665954034,True,False
openzl,,2.234556861878859,45.66255385067673,681.7661014850789,False,True
openzl,,2.2167592651449755,50.98970445879174,591.5437100837875,True,False
openzl,,2.216300246938514,55.259565132116094,624.1301008186038,True,False
openzl,,2.1750868289513288,68.59155390486113,680.5902993123905,True,False
openzl,,2.1745716780723647,68.97543198419523,683.9329675168512,True,True
openzl,,2.1745703900130513,70.5984778998281,696.9001622162654,True,True
openzl,,2.174569960660286,67.6519960464376,711.1817247917535,False,True
openzl,,2.1734582326442524,70.74813305147102,692.2688951744236,True,False
openzl,,2.165881383827634,97.39883748974965,715.6178150565581,True,True
openzl,,2.1637080013615497,98.7130432657052,714.6174055635514,True,False
openzl,,2.1637075762874667,101.57158020054328,715.5586413008169,True,False
openzl,,2.16328440129338,106.78194013538287,710.422721701958,True,False
openzl,,2.162090374634318,100.32421434427248,720.4907404103479,False,True
openzl,,2.16209002736625,101.39730835865116,726.6095577386736,False,True
openzl,,2.16102698412823,116.31417461932833,732.5496003192609,True,True
openzl,,2.1519323843887928,172.9380180802606,720.246589024238,True,False
openzl,,2.135323593291316,145.38015638349955,755.0341711486566,False,True
openzl,,2.127091366075617,116.3454508787093,796.2047712933754,False,True
openzl,,2.1270531615468284,347.2834267827044,682.80355743923,True,False
openzl,,2.126220807937988,350.7430799829768,688.6017040190524,True,False
openzl,,2.1234124492571884,360.7312794218796,674.869332709437,True,False
openzl,,2.12330303639098,370.0224119921568,697.5260988220122,True,False
openzl,,2.123302180484435,370.03032311465546,719.1435491051553,True,False
openzl,,2.1232591999779316,376.6216359888957,719.1648937433218,True,False
openzl,,2.1213739019770106,239.20902020483234,823.0054549777522,False,True
openzl,,2.1183329471158823,392.50984267274896,743.9438866680176,True,False
openzl,,2.1150287187898646,403.12421762957985,762.3988748135702,True,False
openzl,,2.0626341419397787,130.9474850408135,880.224054753117,False,True
openzl,,2.058609054361116,240.01703390535664,944.6802448438535,False,True
openzl,,1.9598045244486308,146.0929709262363,984.9555532068846,False,True
openzl,,1.9583314434397665,196.4296139684125,1004.581485596776,False,True
openzl,,1.952183928552984,154.62358666477778,1017.9518207941921,False,True
openzl,,1.8260710279055319,193.12456840071542,1024.3467798530494,False,True
openzl,,1.8163502215300613,223.38769353884055,1066.3625705257414,False,True
openzl,,1.8125320277453407,292.4786779971996,1111.421659556901,False,True
openzl,,1.5436932773190621,442.53957086812636,1026.0732265058607,True,False
openzl,,1.5373683214448677,520.5468747985924,1063.0875299444547,True,False
openzl,,1.5373680873392905,559.4445660455773,999.534003811661,True,False
openzl,,1.517815665752636,566.7515800208641,1051.1154703754155,True,False
openzl,,1.517814981187005,598.9633405350354,1151.4457687043794,True,True
openzl,,1.438672298416243,328.89162232598545,1216.613741098874,False,True
openzl,,1.4386718542232522,324.6897651469875,1233.8414110645008,False,True
openzl,,1.43627630286064,467.9035307930574,1277.7016234070982,False,True
openzl,,1.4362456199734286,509.04648416983554,1292.57827453541,False,True
openzl,,1.4362455688931333,512.5178968030697,1299.7044217654234,False,True
openzl,,1.4203729546951385,542.5702808007524,1339.487889931384,False,True
openzl,,1.3983038502544516,614.3722324208647,1149.0649885236262,True,False
openzl,,1.395299387182292,520.6766317544772,1444.9567230453808,False,True
openzl,,1.3952992907637076,519.4576824954443,1459.2105481862627,False,True
openzl,,1.3754806739433654,707.7995968802032,1442.7575784641217,True,False
openzl,,1.3580863608076448,740.7733481711567,1480.281343891773,True,True
openzl,,1.3526171539524956,584.4973440824419,1541.2002864852006,False,True
openzl,,1.3526093766455722,588.3520773134546,1610.977712354943,False,True
openzl,,1.319667317158751,769.7325675220626,1551.3561086546479,True,False
openzl,,1.319665563428068,758.6511409463217,1627.183969720942,False,True
openzl,,1.3036460904488065,797.6673711655836,1573.640855516617,True,False
openzl,,1.303645809889913,829.9742959121457,1678.0826308455617,True,True
openzl,,1.2940625810688287,694.9294060286231,1819.7189398661692,False,True
openzl,,1.0538557201747798,759.4596231240831,1924.9673956565675,False,True
openzl,,1.0538536850587517,759.492950506222,2243.989375593872,False,True
openzl,,1.0538536483900665,760.3604902939128,2253.334288105645,False,True
openzl,,1.0476049453763476,910.5090862631334,1805.4519198958014,True,False


==> result_tables/pareto_frontiers/era5_precip.csv <==
algorithm,config,compression_ratio,compress_speed_mbps,decompress_speed_mbps,in_algo_cspeed_frontier,in_algo_dspeed_frontier
zstd,-1,6.5610899761125365,460.4,993.68,True,False
zstd,-3,6.526573688681165,371.26,963.29,False,False
zstd,-5,6.741823654077641,164.18,944.72,True,False
zstd,-7,7.154786413872116,73.61,1098.38,True,False
zstd,-9,7.356921294533009,52.84,1089.64,True,False
zstd,-11,7.769512833944473,26.99,1270.76,True,False
zstd,-13,8.196844589053466,14.63,1577.45,True,False
zstd,-15,8.836573938132748,6.74,1961.78,True,True
zstd,-16,8.93681441352263,5.08,1873.37,True,False
zstd,-19,9.347829022891485,2.49,1891.35,True,True
xz,-1,8.940017565915236,33.18,167.64,True,False
xz,-3,9.315757420095805,14.64,194.13,True,False
xz,-5,10.599761356312891,3.07,232.31,True,False
xz,-7,10.996033658301515,2.46,245.1,True,True
xz,-9,10.996033658301515,2.45,228.21,False,False
zlib,-1,5.916146048872424,169.91,505.89,True,False
zlib,-3,6.599028489073283,98.45,588.67,True,True
zlib,-5,7.0554597093353655,61.77,532.34,True,False
zlib,-7,7.326221085360206,25.24,538.61,True,False
zlib,-9,7.50733477106295,3.16,553.13,True,True
openzl,,12.723003184610931,169.4525483411607,1297.868949287931,True,True
openzl,,12.677039167025338,187.57511771547294,1059.5312810935754,True,False
openzl,,11.843858060560256,188.72458578348952,1624.293056109638,True,True
openzl,,11.8410045419942,189.06826190281078,1514.9711083873226,True,False
openzl,,11.798148300715054,199.14070891514498,1663.6728545904675,True,True
openzl,,11.562272051494785,474.0903097655782,1456.8773481980922,True,False
openzl,,9.926643003119286,223.9233056639177,2403.1038702901633,False,True
openzl,,8.922299195309572,561.1198184078257,1052.4200445756005,True,False
openzl,,4.565706737643037,668.5383129426916,2254.525516339089,True,False
openzl,,3.9937933564680024,547.6238198217206,3779.3693406743414,False,True
openzl,,2.1332938826836303,969.2081495484143,1194.2355223069412,True,False
openzl,,1.9999788105188436,1326.8666730566472,1943.391679320906,True,False
openzl,,1.9999706237941006,1341.1809158419437,1958.319874568239,True,False


==> result_tables/pareto_frontiers/ppmf_unit.csv <==
algorithm,config,compression_ratio,compress_speed_mbps,decompress_speed_mbps,in_algo_cspeed_frontier,in_algo_dspeed_frontier
zstd,-1.0,26.48176336835191,1247.08,3322.67,True,False
zstd,-3.0,26.838662997089983,935.71,3063.48,True,False
zstd,-5.0,28.042814082641716,291.31,3123.86,True,False
zstd,-7.0,31.01037174008651,191.2,3555.67,True,False
zstd,-9.0,53.913608226298706,182.73,4908.67,True,False
zstd,-11.0,58.39300615087755,113.49,4965.4,True,False
zstd,-13.0,56.28676740888193,46.67,4984.1,False,False
zstd,-15.0,63.34294791792052,19.2,4917.17,True,False
zstd,-16.0,65.68807982566386,6.34,5371.71,True,False
zstd,-19.0,68.37133619761198,4.32,5432.17,True,True
xz,-1.0,27.105482773904875,65.43,496.68,True,False
xz,-3.0,48.9237325621792,46.3,857.62,True,False
xz,-5.0,66.4816489665866,10.23,1031.38,True,False
xz,-7.0,69.59681574461361,7.08,1120.82,True,True
xz,-9.0,72.8317406275108,6.89,797.54,True,True
zlib,-1.0,14.206085325788198,286.09,699.16,True,False
zlib,-3.0,16.234207704129226,240.66,752.93,True,False
zlib,-5.0,20.38366260284342,104.82,747.85,True,False
zlib,-7.0,22.22138476965844,56.72,790.61,True,False
zlib,-9.0,22.71514665062433,22.71,809.54,True,True
openzl,,91.5623931420429,48.10761513885949,118.75133526293722,True,True
openzl,,84.31428920783229,45.35287262995555,121.53268870791295,False,True
openzl,,68.96031701693438,49.075977617984144,118.53453015913286,True,False
openzl,,62.01878149477847,53.99775497529231,125.98178911000625,True,True
openzl,,61.99882246505995,54.27150859518757,122.78833261491344,True,False
openzl,,61.99713096075921,52.184480607936365,126.21062803030016,False,True
openzl,,52.9487876343844,55.585482777024176,124.33525708942044,True,False
openzl,,45.06964895373084,61.40676005994202,124.34082350892902,True,False
openzl,,1.359956333931038,62.65977075604131,127.41658755028936,True,True
openzl,,1.3556458563712022,64.30520178795382,131.72500503924022,True,True
openzl,,1.2441673578953445,65.46173381869608,127.74885775322358,True,False
openzl,,1.232914372386421,65.47545152122379,125.25674358588896,True,False
openzl,,1.0724365699823906,66.84870728560063,131.256382318153,True,False


==> result_tables/pareto_frontiers/tlc_canonical.csv <==
algorithm,config,compression_ratio,compress_speed_mbps,decompress_speed_mbps,in_algo_cspeed_frontier,in_algo_dspeed_frontier
zstd,-1.0,5.865360291079868,519.4,1288.07,True,False
zstd,-3.0,7.00083232499152,382.06,1203.0,True,False
zstd,-5.0,6.9733019060125425,177.16,1233.47,False,False
zstd,-7.0,7.159715599075883,89.39,1397.39,True,False
zstd,-9.0,7.266331410074513,69.32,1447.89,True,False
zstd,-11.0,7.473360564923996,33.47,1591.83,True,False
zstd,-13.0,7.548243234243804,21.57,1638.54,True,False
zstd,-15.0,7.708416393515731,13.04,1746.58,True,False
zstd,-16.0,8.278935016105278,8.78,1870.57,True,True
zstd,-19.0,8.333408061749777,3.2,1843.64,True,True
xz,-1.0,8.330355733606433,30.35,162.15,True,False
xz,-3.0,8.607076389502684,18.35,185.1,True,False
xz,-5.0,9.295054682826164,5.42,187.29,True,False
xz,-7.0,9.398831193194331,4.26,195.4,False,True
xz,-9.0,9.398831193194331,4.47,188.9,True,False
zlib,-1.0,5.9509506132141645,159.76,545.16,True,False
zlib,-3.0,6.38409439687092,102.96,606.55,True,False
zlib,-5.0,6.740552582063506,63.77,579.6,True,False
zlib,-7.0,7.133344475980889,19.07,620.17,True,False
zlib,-9.0,7.361813475529964,2.76,638.95,True,True
openzl,,14.486440674414853,267.5577665037479,1397.790096575873,True,True
openzl,,13.70183490783844,279.89243916558377,1532.990623330148,True,True
openzl,,13.15231335816438,240.3477296587014,1909.840919951715,False,True
openzl,,12.388703931996387,298.54170264948704,1318.014358262673,True,False
openzl,,11.851702592671952,266.00851813662877,2107.203333008241,False,True
openzl,,11.5485259483205,319.66281381478575,1839.0513201083113,True,False
openzl,,11.385002856959373,225.10425009604552,2172.0786523913644,False,True
openzl,,10.358498509296298,428.96326444512,1636.5434641103022,True,False
openzl,,9.87235734745223,436.7399831974177,1326.7527119421402,True,False
openzl,,9.542035269990146,458.3990479284488,1344.372543948854,True,False
openzl,,8.362598046626955,473.75220123200467,1422.8711428677268,True,False
openzl,,5.853507115825834,534.4475020677608,1710.024213434375,True,False
openzl,,5.300580427681133,481.13366550221986,2213.7651368156817,False,True
openzl,,5.222932144813129,540.4465688535226,1676.3618950635243,True,False
openzl,,5.143271704215944,546.0983199981043,1852.1212104976948,True,False
openzl,,5.129317808351293,561.6652585744691,1769.5050290481918,True,False
openzl,,5.0871018842325295,566.08919565075,1510.7685617954448,True,False
openzl,,4.6075492243655445,593.9035012369434,1656.6717464333808,True,False
openzl,,4.079021906052527,602.2217092885512,1721.4602811009995,True,False
openzl,,3.951863649587808,627.699731270654,1851.2583171564363,True,False
openzl,,3.935687198234003,636.9109667910276,1573.5708335798915,True,False
openzl,,3.8719634374856495,675.2006367249679,1625.5812039762625,True,False
openzl,,3.857536996493953,737.7524224552882,1655.7275252646198,True,False
openzl,,3.618547156342047,638.8530376530377,2308.355702457265,False,True
openzl,,2.9561809695812937,749.735629317169,2371.173757223451,True,True
openzl,,2.9135188117001136,849.1942833420537,1611.4303627240076,True,False
openzl,,2.5729086425927705,731.7263334134135,2376.937066398971,False,True
openzl,,2.555944004240938,828.6466092421716,2433.2258779724725,False,True
openzl,,2.496588398677824,943.7034903718588,2558.2913364266738,True,True
openzl,,1.4359988601711655,1037.673439922437,1953.1478112499717,True,False
openzl,,1.3707748818214964,1062.9331722173283,1929.158133227677,True,False
openzl,,1.128928663624508,1081.2481135985113,1697.5379025030998,True,False
openzl,,1.0768988867299298,1183.2373256116427,1880.7224229103651,True,False
openzl,,1.0484808827030658,1252.8584397769712,2052.7611678849457,True,False
openzl,,1.0484691169610898,1347.921284680185,2148.9561349798128,True,False
openzl,,1.0417985931624192,1360.9862346042328,1986.4981654881929,True,False


==> result_tables/perfscatterplot/binance_canonical.csv <==
algorithm,compressor,Dataset,ratio,cspeed_mbps,dspeed_mbps
xz,xz 5.8.1 -1,binance_canonical,2.16302,6.88457,42.119
xz,xz 5.8.1 -6,binance_canonical,2.49518,2.0986,45.7179
xz,xz 5.8.1 -9,binance_canonical,2.6245,1.90602,46.1886
zlib,zlib 1.3.1 -1,binance_canonical,1.79672,37.4423,186.663
zlib,zlib 1.3.1 -6,binance_canonical,1.84251,14.5487,193.766
zstd,zstd 1.5.7 -1,binance_canonical,1.6495,305.237,662.853
zstd,zstd 1.5.7 -3,binance_canonical,1.84697,124.966,585.778
zstd,zstd 1.5.7 -19,binance_canonical,2.14664,2.30784,443.751
% parquet,Default Parquet,binance_canonical,1.25,,
openzl,OpenZL,binance_canonical,3.01473,53.67,702.58


==> result_tables/perfscatterplot/era5_flux.csv <==
algorithm,compressor,Dataset,ratio,cspeed_mbps,dspeed_mbps
xz,xz 5.8.1 -1,era5_flux,7.50838,22.2301,131.133
xz,xz 5.8.1 -6,era5_flux,8.73361,2.63439,145.534
xz,xz 5.8.1 -9,era5_flux,8.73361,2.56967,129.974
zlib,zlib 1.3.1 -1,era5_flux,5.51642,106.872,395.533
zlib,zlib 1.3.1 -6,era5_flux,5.82134,23.7514,291.883
zstd,zstd 1.5.7 -1,era5_flux,6.21387,379.462,880.652
zstd,zstd 1.5.7 -3,era5_flux,5.92446,247.158,840.518
zstd,zstd 1.5.7 -19,era5_flux,7.45437,3.32328,908.895
blosc,Blosc BTune,era5_flux,7.96,41.304,1024.007
openzl,OpenZL,era5_flux,13.6176,267.766,1452.29


==> result_tables/perfscatterplot/era5_precip.csv <==
algorithm,compressor,Dataset,ratio,cspeed_mbps,dspeed_mbps
xz,xz 5.8.1 -1,era5_precip,9.0858,28.0201,140.807
xz,xz 5.8.1 -6,era5_precip,11.1875,1.99489,207.296
xz,xz 5.8.1 -9,era5_precip,11.1875,1.95848,176.884
zlib,zlib 1.3.1 -1,era5_precip,5.98569,123.928,429.288
zlib,zlib 1.3.1 -6,era5_precip,7.39366,30.4251,405.279
zstd,zstd 1.5.7 -1,era5_precip,6.57399,342.714,723.569
zstd,zstd 1.5.7 -3,era5_precip,6.60581,304.501,719.741
zstd,zstd 1.5.7 -19,era5_precip,9.49739,2.01533,1564.78
blosc,Blosc BTune,era5_precip,7.86,26.250,615.551
openzl,OpenZL,era5_precip,12.9974,147.406,1568.98


==> result_tables/perfscatterplot/era5_pressure.csv <==
algorithm,compressor,Dataset,ratio,cspeed_mbps,dspeed_mbps
xz,xz 5.8.1 -1,era5_pressure,5.11826,14.0761,84.8528
xz,xz 5.8.1 -6,era5_pressure,6.57558,1.48125,98.0881
xz,xz 5.8.1 -9,era5_pressure,6.57558,1.45206,90.53
zlib,zlib 1.3.1 -1,era5_pressure,3.40067,76.3227,286.113
zlib,zlib 1.3.1 -6,era5_pressure,3.7454,14.8405,330.842
zstd,zstd 1.5.7 -1,era5_pressure,4.53484,247.376,565.987
zstd,zstd 1.5.7 -3,era5_pressure,3.96983,170.531,504.112
zstd,zstd 1.5.7 -19,era5_pressure,5.60368,1.79423,537.035
blosc,Blosc BTune,era5_pressure,6.01,66.783,923.036
openzl,OpenZL,era5_pressure,11.1921,416.632,873.383


==> result_tables/perfscatterplot/era5_snow.csv <==
algorithm,compressor,Dataset,ratio,cspeed_mbps,dspeed_mbps
xz,xz 5.8.1 -1,era5_snow,42.2185,77.5672,591.792
xz,xz 5.8.1 -6,era5_snow,47.7613,12.6463,627.589
xz,xz 5.8.1 -9,era5_snow,47.7613,12.1229,422.318
zlib,zlib 1.3.1 -1,era5_snow,26.0498,268.998,1098.07
zlib,zlib 1.3.1 -6,era5_snow,32.1629,88.2142,881.734
zstd,zstd 1.5.7 -1,era5_snow,33.3515,1570.31,2795.34
zstd,zstd 1.5.7 -3,era5_snow,32.5454,1165.25,3008.73
zstd,zstd 1.5.7 -19,era5_snow,41.0111,19.4517,3367.26
blosc,Blosc BTune,era5_snow,33.97,224.679,1577.638
openzl,OpenZL,era5_snow,58.2484,249.972,2156.59


==> result_tables/perfscatterplot/era5_wind.csv <==
algorithm,compressor,Dataset,ratio,cspeed_mbps,dspeed_mbps
xz,xz 5.8.1 -1,era5_wind,4.10877,11.42,75.1964
xz,xz 5.8.1 -6,era5_wind,4.88234,1.39069,90.192
xz,xz 5.8.1 -9,era5_wind,4.88234,1.37335,83.5305
zlib,zlib 1.3.1 -1,era5_wind,2.82275,58.3405,237.714
zlib,zlib 1.3.1 -6,era5_wind,3.11932,11.7959,272.798
zstd,zstd 1.5.7 -1,era5_wind,3.01384,211.345,506.23
zstd,zstd 1.5.7 -3,era5_wind,3.27084,141.221,517.049
zstd,zstd 1.5.7 -19,era5_wind,4.11605,1.72785,630.698
blosc,Blosc BTune,era5_wind,4.17,38.277,868.623
openzl,OpenZL,era5_wind,6.8214,247.649,1274.54


==> result_tables/perfscatterplot/ppmf_person.csv <==
algorithm,compressor,Dataset,ratio,cspeed_mbps,dspeed_mbps
xz,xz 5.8.1 -1,ppmf_person,27.5003,51.4758,483.898
xz,xz 5.8.1 -6,ppmf_person,66.218,7.08741,902.375
xz,xz 5.8.1 -9,ppmf_person,69.0951,6.05867,626.065
zlib,zlib 1.3.1 -1,ppmf_person,14.349,209.947,754.177
zlib,zlib 1.3.1 -6,ppmf_person,21.2005,62.4989,855.728
zstd,zstd 1.5.7 -1,ppmf_person,27.2494,1077.82,3311.37
zstd,zstd 1.5.7 -3,ppmf_person,25.8968,829.782,3162.39
zstd,zstd 1.5.7 -19,ppmf_person,60.1554,1.79704,4748.91
openzl,OpenZL,ppmf_person,116.699,68.4478,147.736


==> result_tables/perfscatterplot/ppmf_unit.csv <==
algorithm,compressor,Dataset,ratio,cspeed_mbps,dspeed_mbps
xz,xz 5.8.1 -1,ppmf_unit,27.9192,53.1946,491.166
xz,xz 5.8.1 -6,ppmf_unit,76.4165,7.79372,1214.61
xz,xz 5.8.1 -9,ppmf_unit,77.0535,6.81157,752.434
zlib,zlib 1.3.1 -1,ppmf_unit,14.4698,207.455,752.556
zlib,zlib 1.3.1 -6,ppmf_unit,22.1075,61.6512,869.22
zstd,zstd 1.5.7 -1,ppmf_unit,27.4566,1074.85,3125.92
zstd,zstd 1.5.7 -3,ppmf_unit,28.1484,882.295,3084.05
zstd,zstd 1.5.7 -19,ppmf_unit,74.9862,4.43454,6173.66
openzl,OpenZL,ppmf_unit,102.686,60.3596,121.65


==> result_tables/perfscatterplot/psam_h.csv <==
algorithm,compressor,Dataset,ratio,cspeed_mbps,dspeed_mbps
xz,xz 5.8.1 -1,psam_h,4.50512,15.2746,85.9302
xz,xz 5.8.1 -6,psam_h,6.10785,1.28047,114.393
xz,xz 5.8.1 -9,psam_h,6.27085,1.03031,102.258
zlib,zlib 1.3.1 -1,psam_h,3.35935,68.7522,244.478
zlib,zlib 1.3.1 -6,psam_h,4.43477,9.30694,292.659
zstd,zstd 1.5.7 -1,psam_h,4.34779,241.363,794.629
zstd,zstd 1.5.7 -3,psam_h,4.32729,162.693,724.459
zstd,zstd 1.5.7 -19,psam_h,5.98119,1.22529,1018.88
openzl,OpenZL,psam_h,7.6732,19.3566,54.9529


==> result_tables/perfscatterplot/psam_p.csv <==
algorithm,compressor,Dataset,ratio,cspeed_mbps,dspeed_mbps
xz,xz 5.8.1 -1,psam_p,4.83056,16.5985,90.6501
xz,xz 5.8.1 -6,psam_p,6.55904,1.37806,118.072
xz,xz 5.8.1 -9,psam_p,6.75487,1.07034,109.267
zlib,zlib 1.3.1 -1,psam_p,3.48026,71.2133,245.878
zlib,zlib 1.3.1 -6,psam_p,4.60757,10.1686,288.149
zstd,zstd 1.5.7 -1,psam_p,4.52351,246.903,784.9
zstd,zstd 1.5.7 -3,psam_p,4.53357,175.606,714.681
zstd,zstd 1.5.7 -19,psam_p,6.46601,1.10122,969.346
openzl,OpenZL,psam_p,8.58894,23.7694,49.4482


==> result_tables/perfscatterplot/rea6_precip.csv <==
algorithm,compressor,Dataset,ratio,cspeed_mbps,dspeed_mbps
xz,xz 5.8.1 -1,rea6_precip,17.8115,48.1426,254.465
xz,xz 5.8.1 -6,rea6_precip,21.4493,4.34677,323.415
xz,xz 5.8.1 -9,rea6_precip,21.4493,4.21616,257.875
zlib,zlib 1.3.1 -1,rea6_precip,11.4761,186.762,661.036
zlib,zlib 1.3.1 -6,rea6_precip,14.1614,50.2408,360.215
zstd,zstd 1.5.7 -1,rea6_precip,14.7936,690.643,1450.4
zstd,zstd 1.5.7 -3,rea6_precip,13.4018,571.532,1278.69
zstd,zstd 1.5.7 -19,rea6_precip,18.0675,4.19097,2337.78
blosc,Blosc BTune,rea6_precip,16.21,43.802,1126.060
openzl,OpenZL,rea6_precip,24.8208,236.847,2142.64


==> result_tables/perfscatterplot/tlc_canonical.csv <==
algorithm,compressor,Dataset,ratio,cspeed_mbps,dspeed_mbps
xz,xz 5.8.1 -1,tlc_canonical,8.80313,25.4016,144.567
xz,xz 5.8.1 -6,tlc_canonical,10.4721,3.08299,196.228
xz,xz 5.8.1 -9,tlc_canonical,10.5215,3.02631,196.349
zlib,zlib 1.3.1 -1,tlc_canonical,6.05168,118.607,431.412
zlib,zlib 1.3.1 -6,tlc_canonical,7.31652,23.5304,471.306
zstd,zstd 1.5.7 -1,tlc_canonical,6.55067,375.014,937.808
zstd,zstd 1.5.7 -3,tlc_canonical,7.25509,285.821,906.346
zstd,zstd 1.5.7 -19,tlc_canonical,8.9453,2.0448,1428.28
% parquet,Default Parquet,tlc_canonical,8.09,,
openzl,OpenZL,tlc_canonical,11.417,196.616,1177.74

